Variational approach to multimode nonlinear optical fibers

We analyze the spatiotemporal solitary waves of a graded-index multimode optical fiber with a parabolic transverse index profile. Using the nonpolynomial Schr\"odinger equation approach, we derive an effective one-dimensional Lagrangian associated with the Laguerre-Gauss modes with a generic radial mode number p and azimuthal index m. We show that the form of the equations of motion for any Laguerre-Gauss mode is particularly simple, and we derive the critical power for the collapse for every mode. By solving the nonpolynomial Schr\"odinger equation, we provide a comparison of the stationary mode profiles in the radial and temporal coordinates.

==> answer_to_referees.txt <==
Author’s response to the Referees for 
“Variational approach to multimode nonlinear optical fibers”

Our responses are in black, whereas the Referees comments are in grey.

Referee 1: blue modifications in the reviewed  manuscript

Comments to the Author
In this paper, the authors analyze the spatiotemporal solitary waves of a graded-index multimode optical fiber with a parabolic transverse index profile. Using the non-poly-nomial Schrödinger equation approach, the authors derive an effective one-dimensional Lagrangian associated with the Laguerre-Gauss modes with a generic radial mode number �� and azimuthal index ��. Solving the nonpolynomial Schrödinger equation, the authors compare the stationary mode profiles in the radial and temporal coordinates. This work is clear, concise, and suitable for the journal's scope. 
We thank the Referee for acknowledging the value of our work.

Several small suggestions are supplied:
1) Suggest the authors enhance the introduction with some achievements related to other simulations, such as mode-coupling in GRIN optical fiber, Investigation of bandwidth in multimode graded-index plastic optical fibers OpEx, etc.
We enhanced the introduction by commenting on other methods for the analysis of nonlinear optical fibers. References [20, 21] are newly introduced in the bibliography and cited in the text. We discuss the results that have been obtained with such methods, focusing in particular on coupled-mode theory in GRIN fibers.

2) Suggest the authors supply more detail in the sentence about the radial profile for two solitonic solutions, corresponding to the �� = 1 states with �� = 0 (red lines) and �� = 1 (blue lines).
In the sentences present in the captions of Fig. 2 and Fig. 3, we added details of the simulation by referring to the stationary equation (26) in the main text. We also added a clarification paragraph in the main text, where we specify the choice of the modes and we write the numerical values of the resulting nonlinear coefficients.

3) Suggest the authors supply more detail in sentences about the VK criterion.
We added an explanatory phrase about the Vakhitov-Kolokolov criterion in the main text. Also, the original paper is added as Ref. [42].


Referee 2: green modifications in the reviewed manuscript

Comments to the Author
While the article is well-structured and offers substantial contributions, a few suggestions for potential mini revisions could further enhance its impact.
We thank the Referee for the positive evaluation of our work.

- Firstly, it would be beneficial to include a more detailed comparison with existing solutions in the literature, highlighting the novel aspects of the presented solutions.
We partially address this point in the response to the point 1) of  Referee 1. Furthermore [...]

- Secondly, expanding on the practical implications of these new solutions in real-world scenarios could provide readers with a clearer understanding of their applications. 
- What is the novelty of the work?
We remarked the novelty of the work, i.e. the usage of the variational principle in the form of the nonpolynomial Schrödinger equation in the context of fiber optics, in the introduction.
- Presentation style is poor and too many grammatical mistakes.
We reviewed the manuscript thoroughly and corrected all the mistakes that it was possible to identify.
Some phrases have been changed to make them more direct and incisive.
- Result should be compared with the related work, include a result comparison chapter.
We added a comparison chapter, where we provide a comparison to related work for what concerns the .

- Add the subject classifications.
We believe that the subject classifications are not needed for the present journal Nanophotonics, however, we report the ones that are pertinent for this work here, taking them from the 	Optics Classification and Indexing Scheme (OCIS):
	190.6135 Spatial solitons
	190.4420 Nonlinear optics, transverse effects in
	060.4370 Nonlinear optics, fibers
	060.5530 Pulse propagation and temporal solitons	

- Future direction of the work should be added.
We added two new directions of possible future work at the end of the appendix.

the authors should cite and discuss recent works on the solitons in this field: 
Computers and Mathematics with Applications 67 (2014) 172-180.
Physica A: Statistical Mechanics and its Applications Physica A 455 (2016) 44–51;
Results in Physics 12 (2019) 2234–2241; 
https://doi.org/10.1142/S0217984924502543
https://doi.org/10.1142/S0219887824300046
https://doi.org/10.1007/s11082-024-06417-4
We added them as valuable previous research articles inside the introduction.

3. The literature review should be improved using new and important developments for investigating the soliton solutions to nonlinear partial differential equations to emphasize the numerous research studies.

We enhanced the description of previous results in the introduction, as well as some comments in the novel section 5.
